MineReduce: an approach based on data mining for problem size reduction

Hybrid variations of metaheuristics that include data mining strategies have been utilized to solve a variety of combinatorial optimization problems, with superior and encouraging results. Previous hybrid strategies applied mined patterns to guide the construction of initial solutions, leading to more effective exploration of the solution space. Solving a combinatorial optimization problem is usually a hard task because its solution space grows exponentially with its size. Therefore, problem size reduction is also a useful strategy in this context, especially in the case of large-scale problems. In this paper, we build upon these ideas by presenting an approach named MineReduce, which uses mined patterns to perform problem size reduction. We present an application of MineReduce to improve a heuristic for the heterogeneous fleet vehicle routing problem. The results obtained in computational experiments show that this proposed heuristic demonstrates superior performance compared to the original heuristic and other state-of-the-art heuristics, achieving better solution costs with shorter run times.

==> Duh-02_PRVFHF_TTT.txt <==
0.005	3.9	3.9	3.9
0.015	6.6	6.6	6.6
0.025	12.0	12.0	12.0
0.035	12.3	12.3	12.3
0.045	13.5	13.5	13.5
0.055	14.1	14.1	14.1
0.065	16.7	16.7	16.7
0.075	17.5	17.5	17.5
0.085	17.9	17.9	17.9
0.095	18.0	18.0	18.0
0.105	21.0	21.0	21.0
0.115	22.6	22.6	22.6
0.125	27.0	27.0	27.0
0.135	27.2	27.2	27.2
0.145	28.2	28.2	28.2
0.155	28.9	28.9	28.9
0.165	33.2	33.2	33.2
0.175	33.6	33.6	33.6
0.185	37.5	37.5	37.5
0.195	37.9	37.9	37.9
0.205	43.4	43.4	43.4
0.215	47.1	47.1	47.1
0.225	51.4	51.4	51.4
0.235	55.3	55.3	55.3
0.245	56.7	56.7	56.7
0.255	57.9	57.9	57.9
0.265	58.5	58.5	58.5
0.275	62.4	62.4	62.4
0.285	64.7	64.7	64.7
0.295	65.0	65.0	65.0
0.305	65.3	65.3	65.3
0.315	74.7	74.2	69.4
0.325	85.2	74.7	74.7
0.335	86.5	85.2	77.3
0.345	88.0	86.5	77.9
0.355	92.4	88.0	79.2
0.365	92.8	90.0	85.2
0.375	94.3	92.4	86.5
0.385	105.2	94.3	88.0
0.395	106.7	96.9	91.6
0.405	108.4	98.9	92.4
0.415	109.7	102.9	93.5
0.425	111.2	111.2	94.3
0.435	111.7	112.8	96.2
0.445	121.7	117.8	98.2
0.455	127.6	122.1	99.3
0.465	128.8	124.2	105.8
0.475	134.4	131.0	107.3
0.485	138.6	132.7	107.5
0.495	140.8	134.7	108.3
0.505	147.0	135.4	109.8
0.515	153.9	136.1	110.6
0.525	154.2	136.3	111.2
0.535	158.2	138.8	112.2
0.545	158.7	140.7	113.9
0.555	161.2	144.3	115.2
0.565	162.5	145.5	115.5
0.575	163.6	147.7	115.8
0.585	167.6	148.3	118.2
0.595	168.7	149.8	121.3
0.605	169.0	150.1	124.3
0.615	172.8	154.2	124.8
0.625	184.9	154.9	127.0
0.635	185.0	156.3	132.1
0.645	185.5	156.5	133.4
0.655	187.3	175.8	134.9
0.665	189.4	176.2	135.6
0.675	200.9	177.2	135.8
0.685	216.3	179.3	137.6
0.695	227.1	186.2	138.7
0.705	229.1	189.1	142.9
0.715	232.2	189.5	143.4
0.725	232.8	191.3	144.6
0.735	239.4	193.3	144.9
0.745	240.9	196.2	145.2
0.755	242.9	199.7	148.4
0.765	243.3	204.9	150.5
0.775	263.4	206.2	153.5
0.785	276.0	211.5	154.2
0.795	276.7	214.6	155.7
0.805	278.9	217.6	157.6
0.815	282.7	226.6	157.7
0.825	309.3	228.2	157.8
0.835	313.7	229.1	160.0
0.845	326.9	230.3	168.1
0.855	329.7	230.8	173.8
0.865	338.5	233.4	178.6
0.875	349.5	247.2	183.8
0.885	354.3	249.7	184.5
0.895	363.9	251.0	185.7
0.905	374.3	265.3	186.3
0.915	376.5	282.4	187.0
0.925	377.3	286.2	190.2
0.935	387.1	291.0	191.6
0.945	416.1	298.4	191.7
0.955	453.2	300.0	191.8
0.965	480.7	310.2	199.0
0.975	492.2	362.5	201.5
0.985	506.1	411.1	221.5
0.995	716.7	477.1	1584.1


==> Duh-02_PRVFHF_s3_m400.txt <==
1	38462.50	0.02	12140.30	8.02	38462.50	0.02	12140.30	8.02	38462.50	0.02	12140.30	8.02
2	36009.52	0.05	11864.38	5.47	36009.52	0.05	11864.38	5.47	36009.52	0.05	11864.38	5.47
3	27636.32	0.02	12006.00	5.34	27636.32	0.02	12006.00	5.34	27636.32	0.02	12006.00	5.34
4	31740.95	0.02	12029.99	6.37	31740.95	0.02	12029.99	6.37	31740.95	0.02	12029.99	6.37
5	32508.51	0.02	11921.83	6.31	32508.51	0.02	11921.83	6.31	32508.51	0.02	11921.83	6.31
6	34186.99	0.02	11831.81	8.73	34186.99	0.02	11831.81	8.73	34186.99	0.02	11831.81	8.73
7	30685.81	0.02	12311.41	3.08	30685.81	0.02	12311.41	3.08	30685.81	0.02	12311.41	3.08
8	26793.93	0.02	12050.89	4.47	26793.93	0.02	12050.89	4.47	26793.93	0.02	12050.89	4.47
9	29263.95	0.02	12024.80	5.80	29263.95	0.02	12024.80	5.80	29263.95	0.02	12024.80	5.80
10	32798.53	0.01	12475.24	4.58	32798.53	0.01	12475.24	4.58	32798.53	0.01	12475.24	4.58
11	29842.81	0.02	11977.40	8.66	29842.81	0.02	11977.40	8.66	29842.81	0.02	11977.40	8.66
12	27628.85	0.02	11872.77	6.23	27628.85	0.02	11872.77	6.23	27628.85	0.02	11872.77	6.23
13	31125.33	0.02	12009.87	3.22	31125.33	0.02	12009.87	3.22	31125.33	0.02	12009.87	3.22
14	28316.09	0.00	11961.49	3.45	28316.09	0.00	11961.49	3.45	28316.09	0.00	11961.49	3.45
15	29586.44	0.01	12041.01	5.34	29586.44	0.01	12041.01	5.34	29586.44	0.01	12041.01	5.34
16	28747.89	0.02	11944.85	2.59	28747.89	0.02	11944.85	2.59	28747.89	0.02	11944.85	2.59
17	28712.88	0.00	12002.19	8.03	28712.88	0.00	12002.19	8.03	28712.88	0.00	12002.19	8.03
18	29410.14	0.00	11903.78	6.17	29410.14	0.00	11903.78	6.17	29410.14	0.00	11903.78	6.17
19	30298.69	0.00	12166.66	4.30	30298.69	0.00	12166.66	4.30	30298.69	0.00	12166.66	4.30
20	27432.04	0.01	11932.38	3.41	27432.04	0.01	11932.38	3.41	27432.04	0.01	11932.38	3.41
21	26752.43	0.02	11946.12	5.33	26752.43	0.02	11946.12	5.33	26752.43	0.02	11946.12	5.33
22	28356.95	0.00	12020.56	2.48	28356.95	0.00	12020.56	2.48	28356.95	0.00	12020.56	2.48
23	26948.35	0.01	12240.55	2.33	26948.35	0.01	12240.55	2.33	26948.35	0.01	12240.55	2.33
24	25929.91	0.00	12033.58	5.97	25929.91	0.00	12033.58	5.97	25929.91	0.00	12033.58	5.97
25	35480.20	0.02	12041.59	4.26	35480.20	0.02	12041.59	4.26	35480.20	0.02	12041.59	4.26
26	26695.40	0.00	12064.37	4.13	26695.40	0.00	12064.37	4.13	26695.40	0.00	12064.37	4.13
27	31311.94	0.00	12048.94	3.53	31311.94	0.00	12048.94	3.53	31311.94	0.00	12048.94	3.53
28	28658.72	0.00	11974.95	2.72	28658.72	0.00	11974.95	2.72	28658.72	0.00	11974.95	2.72
29	26571.14	0.02	11739.37	5.72	26571.14	0.02	11739.37	5.72	26571.14	0.02	11739.37	5.72
30	30212.29	0.01	12097.15	6.08	30212.29	0.01	12097.15	6.08	30212.29	0.01	12097.15	6.08
31	35753.88	0.02	11790.78	7.14	35753.88	0.02	11790.78	7.14	35753.88	0.02	11790.78	7.14
32	27589.90	0.01	11903.22	5.95	27589.90	0.01	11903.22	5.95	27589.90	0.01	11903.22	5.95
33	27751.91	0.02	11990.78	5.72	27751.91	0.02	11990.78	5.72	27751.91	0.02	11990.78	5.72
34	29405.91	0.01	12045.73	5.28	29405.91	0.01	12045.73	5.28	29405.91	0.01	12045.73	5.28
35	29586.06	0.01	11995.44	5.50	29586.06	0.01	11995.44	5.50	29586.06	0.01	11995.44	5.50
36	26762.39	0.00	11977.99	6.52	26762.39	0.00	11977.99	6.52	26762.39	0.00	11977.99	6.52
37	28463.16	0.02	12079.46	5.92	28463.16	0.02	12079.46	5.92	28463.16	0.02	12079.46	5.92
38	37407.67	0.02	11801.25	7.80	37407.67	0.02	11801.25	7.80	37407.67	0.02	11801.25	7.80
39	29153.06	0.00	12061.07	2.81	29153.06	0.00	12061.07	2.81	29153.06	0.00	12061.07	2.81
40	28856.51	0.02	11959.85	7.44	28856.51	0.02	11959.85	7.44	28856.51	0.02	11959.85	7.44
41	27471.90	0.01	11916.78	4.38	27471.90	0.01	11916.78	4.38	27471.90	0.01	11916.78	4.38
42	26603.08	0.02	12049.15	4.61	26603.08	0.02	12049.15	4.61	26603.08	0.02	12049.15	4.61
43	31397.85	0.02	11991.37	7.86	31397.85	0.02	11991.37	7.86	31397.85	0.02	11991.37	7.86
44	38475.05	0.02	11869.15	4.94	38475.05	0.02	11869.15	4.94	38475.05	0.02	11869.15	4.94
45	32998.76	0.02	12075.34	4.08	32998.76	0.02	12075.34	4.08	32998.76	0.02	12075.34	4.08
46	28890.20	0.00	11820.96	4.08	28890.20	0.00	11820.96	4.08	28890.20	0.00	11820.96	4.08
47	28115.57	0.00	12132.69	5.09	28115.57	0.00	12132.69	5.09	28115.57	0.00	12132.69	5.09
48	26609.10	0.02	12000.22	5.62	26609.10	0.02	12000.22	5.62	26609.10	0.02	12000.22	5.62
49	38866.62	0.00	11906.28	5.91	38866.62	0.00	11906.28	5.91	38866.62	0.00	11906.28	5.91
50	28259.05	0.01	12031.34	3.64	28259.05	0.01	12031.34	3.64	28259.05	0.01	12031.34	3.64
51	36795.64	0.02	12381.13	10.22	36795.64	0.02	12381.13	10.22	36795.64	0.02	12381.13	10.22
52	27975.09	0.00	12020.93	3.24	27975.09	0.00	12020.93	3.24	27975.09	0.00	12020.93	3.24
53	37116.81	0.00	12346.65	9.84	37116.81	0.00	12346.65	9.84	37116.81	0.00	12346.65	9.84
54	30124.73	0.00	11935.20	4.51	30124.73	0.00	11935.20	4.51	30124.73	0.00	11935.20	4.51
55	26952.66	0.02	12231.49	3.16	26952.66	0.02	12231.49	3.16	26952.66	0.02	12231.49	3.16
56	33582.49	0.02	12011.78	11.27	33582.49	0.02	12011.78	11.27	33582.49	0.02	12011.78	11.27
57	28489.57	0.02	12000.02	3.56	28489.57	0.02	12000.02	3.56	28489.57	0.02	12000.02	3.56
58	27402.61	0.02	12125.03	8.30	24722.98	0.00	12103.14	7.51	11930.49	3.52	11925.69	0.70
59	31945.25	0.02	12150.23	2.31	35331.52	0.00	12012.59	4.28	11816.77	2.89	11815.20	1.16
60	27960.37	0.00	11904.43	3.17	24965.61	0.02	11942.82	3.48	11928.72	1.87	11840.82	1.47
61	29557.01	0.02	11814.93	3.38	27461.46	0.00	11837.97	2.34	11801.77	1.58	11761.30	1.11
62	30379.63	0.02	12091.19	3.64	30362.43	0.02	12017.89	5.77	11954.10	2.00	11949.15	1.00
63	28421.12	0.00	12020.91	5.83	29118.75	0.00	11774.97	2.23	11898.99	1.02	11891.58	0.95
64	28755.71	0.00	12177.43	3.08	31959.45	0.00	12275.27	2.87	12084.08	2.64	11783.89	2.70
65	26216.08	0.02	12065.96	2.80	26122.26	0.00	12259.25	5.25	12110.12	4.91	12095.21	1.56
66	27829.61	0.02	11822.58	6.17	26284.49	0.00	12040.03	6.62	11794.86	4.12	11782.22	2.00
67	32184.38	0.02	12074.42	5.20	25016.66	0.00	11764.67	3.33	11802.78	1.45	11774.47	2.38
68	36016.19	0.01	11940.01	5.02	27697.50	0.00	12090.97	3.89	11802.62	2.52	11796.24	0.84
69	32243.44	0.02	12171.13	3.66	27350.77	0.00	11804.25	6.33	11858.23	2.50	11853.30	0.89
70	27937.27	0.00	11984.35	4.66	27850.55	0.00	11952.10	10.84	11944.24	1.77	11896.75	1.73
71	36525.62	0.00	11890.75	6.42	34028.61	0.00	12033.79	4.28	11923.95	1.63	11918.27	0.77
72	28143.82	0.02	11900.38	3.56	27911.84	0.00	11984.78	1.78	11907.64	2.25	11881.55	1.62
73	25537.22	0.02	11945.41	4.91	24622.27	0.00	11748.34	5.33	11878.10	1.30	11849.40	1.33
74	39595.09	0.02	12340.67	4.23	29732.40	0.00	11840.91	6.48	11921.42	1.45	11920.85	0.69
75	27576.55	0.00	11946.37	4.41	29225.00	0.00	11775.50	3.56	11884.81	1.42	11884.81	0.67
76	30300.67	0.02	11998.19	7.30	26473.37	0.00	12139.52	4.22	12073.30	1.61	12018.24	1.48
77	26995.87	0.01	12246.25	9.58	33649.07	0.00	12008.83	6.48	12059.04	2.52	11875.13	3.98
78	27054.14	0.02	12039.89	2.91	28525.59	0.02	11814.07	5.67	11965.06	2.49	11935.16	2.12
79	38136.85	0.00	11998.11	7.75	26254.29	0.00	11955.63	4.98	11759.38	2.20	11755.81	0.66
80	26140.94	0.00	12158.42	3.25	29764.66	0.00	12024.07	3.33	11863.04	1.61	11850.75	0.70
81	29234.42	0.00	12045.41	6.02	27599.47	0.00	11836.54	2.80	11891.68	1.97	11891.68	0.73
82	38809.34	0.00	12130.45	2.89	25380.43	0.02	12076.26	5.70	11751.96	4.06	11733.19	2.08
83	35230.50	0.02	12208.16	4.23	27094.43	0.00	11986.26	4.55	11815.62	3.45	11814.10	0.55
84	35343.87	0.02	12169.45	5.12	30156.82	0.00	11879.40	4.23	11750.07	3.34	11685.86	2.61
85	26125.49	0.00	12060.96	5.45	26212.96	0.00	11711.91	3.88	11853.42	1.23	11809.64	1.27
86	29453.10	0.02	12157.04	3.91	30484.07	0.00	11814.34	5.91	11894.45	1.64	11879.41	0.94
87	29365.25	0.02	12261.45	4.83	28688.56	0.00	11983.64	7.03	11822.39	3.17	11803.14	1.56
88	36123.18	0.02	11951.29	4.94	26896.49	0.00	12008.31	4.27	11862.73	2.89	11837.64	0.97
89	39887.68	0.00	12032.76	9.91	31697.51	0.00	12247.93	2.81	12091.94	2.75	12053.50	1.56
90	27026.28	0.00	12001.16	4.53	31839.15	0.00	11886.86	7.44	11910.14	2.69	11889.51	0.94
91	33581.15	0.02	12051.00	4.84	27771.00	0.00	12102.52	4.25	11791.32	3.38	11772.90	3.33
92	28702.99	0.02	12055.91	2.86	30029.83	0.00	12145.25	11.44	11866.42	2.17	11816.65	1.06
93	29005.19	0.02	12026.13	3.38	27678.37	0.00	11941.76	4.45	11861.95	1.80	11844.67	1.86
94	26609.92	0.00	12027.16	3.47	24874.49	0.00	12203.41	3.80	12038.45	1.98	12020.01	2.11
95	31727.07	0.00	11837.67	6.66	25850.12	0.01	12110.44	4.59	11797.29	1.45	11786.80	0.58
96	26977.93	0.00	12024.77	3.66	27422.53	0.02	11902.37	3.56	11956.52	2.45	11902.74	1.81
97	36647.16	0.02	12065.25	5.55	25473.14	0.00	11821.77	3.81	11902.26	2.11	11747.75	3.16
98	36918.68	0.00	11845.32	5.42	28075.91	0.00	11851.97	10.19	11821.55	2.44	11806.84	1.20
99	27079.30	0.00	12056.92	3.02	26058.56	0.00	11997.13	6.98	11865.31	1.58	11849.22	2.70
100	37603.83	0.00	12221.86	3.09	27195.38	0.00	12038.90	6.98	12106.79	1.11	11824.06	2.58
101	30237.28	0.02	11783.05	4.64	24851.77	0.00	11920.97	8.58	11748.89	2.98	11747.74	0.69
102	27953.76	0.02	12091.70	5.97	22147.46	0.00	11782.11	1.63	11718.27	2.75	11710.40	1.31
103	39777.02	0.02	12260.26	3.66	25276.10	0.00	11851.31	5.31	11772.86	3.11	11767.71	0.72
104	36327.71	0.02	11819.89	10.33	29060.57	0.00	12033.43	5.02	11801.94	2.62	11787.60	0.78
105	30813.96	0.02	11916.14	4.28	26238.32	0.00	11735.97	4.45	12067.34	1.25	11994.39	2.25
106	30459.58	0.02	11956.89	5.27	29681.26	0.02	11765.42	5.92	12128.39	1.66	12000.30	1.94
107	28890.93	0.02	11924.26	5.38	27318.74	0.00	11809.27	2.50	11961.31	2.64	11927.48	0.70
108	28874.72	0.00	11797.63	7.98	21202.57	0.00	11743.40	4.03	11972.76	2.69	11761.28	2.42
109	26919.51	0.00	12191.28	9.11	27957.03	0.00	11814.28	2.88	11803.89	2.58	11803.89	0.58
110	27747.69	0.02	12140.74	3.23	30813.29	0.02	12014.26	3.86	11830.40	2.64	11778.57	3.09
111	29668.77	0.02	12044.76	4.00	26837.62	0.00	11795.03	4.02	11858.81	1.80	11849.06	1.34
112	28162.08	0.02	12058.79	7.31	26642.76	0.00	12174.23	4.58	12108.13	1.27	12021.34	1.27
113	27434.91	0.00	11901.65	5.14	26166.65	0.02	11945.23	4.48	11951.72	2.17	11882.10	1.30
114	29785.99	0.00	11943.23	3.70	22241.80	0.00	11778.42	2.11	11980.24	1.86	11899.68	3.17
115	32087.43	0.02	12285.95	4.64	24390.40	0.00	11756.57	4.99	11760.42	1.50	11709.47	1.67
116	35051.79	0.00	11819.38	5.36	27978.38	0.00	11879.07	6.92	11832.88	1.97	11772.42	1.75
117	38590.50	0.00	11999.59	7.38	25378.73	0.00	11741.64	4.41	11779.02	1.47	11779.02	0.66
118	26740.44	0.00	11967.16	8.50	24945.98	0.00	11713.15	7.20	11765.06	2.06	11765.06	0.61
119	30978.65	0.02	11863.01	6.28	29681.08	0.00	11984.23	2.02	11835.23	1.64	11832.26	0.72
120	30151.63	0.02	12059.35	4.81	22881.41	0.00	11761.11	2.02	11982.75	3.30	11926.89	1.61
121	30273.77	0.02	11908.17	3.14	26818.45	0.00	11707.09	6.61	11934.57	3.06	11929.66	0.99
122	31074.84	0.02	12350.80	9.11	31306.85	0.00	11991.53	4.69	11837.68	2.05	11785.08	2.72
123	28413.79	0.02	11959.63	7.80	25301.64	0.00	11864.55	2.72	11761.65	2.67	11739.05	1.44
124	40214.57	0.02	12071.03	4.81	30545.30	0.02	12070.66	4.12	12053.89	1.70	12021.88	1.06
125	26292.28	0.02	11964.74	4.12	27851.25	0.02	12109.21	2.06	12090.66	2.27	12058.23	2.11
126	27521.36	0.00	12069.19	9.11	23775.53	0.00	11750.97	2.83	11915.54	1.28	11874.64	2.16
127	38396.78	0.00	11969.86	4.08	27566.30	0.00	11761.30	7.78	11842.34	1.11	11824.40	1.99
128	28470.21	0.02	12222.93	5.91	28002.71	0.00	11949.90	6.30	11903.17	2.77	11897.57	0.74
129	27471.84	0.00	11969.82	5.33	24499.88	0.00	11733.14	6.98	11832.62	2.22	11823.16	1.83
130	29047.01	0.02	12012.51	3.30	24504.69	0.00	11770.94	9.49	11807.47	1.33	11782.87	1.11
131	30332.85	0.00	12027.02	4.23	26930.18	0.00	11795.52	3.06	12044.37	2.06	12019.97	1.61
132	27662.19	0.02	11926.66	5.27	22713.18	0.00	11738.74	2.61	11780.32	4.67	11757.64	1.20
133	37424.96	0.00	11840.26	8.16	26990.20	0.00	11721.02	7.36	11767.84	2.69	11766.27	1.42
134	28957.29	0.00	11966.84	5.17	29669.71	0.00	11780.72	2.72	11928.18	1.27	11907.31	1.78
135	28423.95	0.02	12034.38	7.30	27407.77	0.00	11782.22	5.48	11771.47	1.72	11766.10	1.39
136	28257.07	0.02	12037.46	9.53	25459.87	0.00	11774.76	4.33	11873.29	2.20	11843.04	2.03
137	26566.65	0.02	12011.66	6.22	27758.89	0.00	11976.87	2.23	12049.37	2.44	12028.02	3.44
138	28389.30	0.02	11730.85	5.83	22163.28	0.00	11871.04	3.52	11750.33	3.22	11716.89	2.11
139	32892.04	0.02	11996.79	4.61	28396.63	0.00	11838.33	7.47	11742.60	1.92	11736.11	0.97
140	25545.93	0.02	11868.94	4.37	29843.88	0.00	11756.25	2.67	11838.46	3.70	11795.78	1.14
141	32222.06	0.02	11941.29	2.86	26414.59	0.00	11897.45	3.88	11793.89	1.56	11793.89	0.75
142	34219.22	0.02	12292.59	2.20	25649.95	0.02	11763.63	3.17	11937.27	2.75	11852.42	2.63
143	25505.56	0.00	11953.61	9.06	26241.87	0.00	12104.28	3.22	12455.29	2.97	12406.90	1.38
144	28545.60	0.00	11899.05	5.81	23494.78	0.00	11739.30	3.30	11760.22	4.00	11755.44	0.83
145	37275.56	0.02	12135.38	3.14	28003.34	0.02	11801.22	5.27	11903.83	1.94	11898.91	0.84
146	28777.22	0.02	11993.43	4.69	30791.13	0.00	11817.64	8.81	12064.76	1.55	12056.42	0.72
147	28235.38	0.00	12048.29	4.00	25368.17	0.00	11822.72	4.47	11916.03	1.39	11905.39	1.99
148	28684.31	0.02	11786.61	6.14	27677.54	0.00	12152.88	2.99	11987.46	1.48	11987.46	0.73
149	30330.04	0.02	11982.20	4.27	26661.14	0.00	12227.40	2.64	12093.07	2.92	12085.30	0.75
150	26910.32	0.02	12158.01	3.69	22084.38	0.00	11784.37	1.91	11911.74	2.77	11903.03	1.02
151	35654.49	0.00	11884.67	5.63	27355.82	0.00	11886.57	2.95	11706.81	1.45	11695.38	0.86
152	28401.03	0.02	12253.18	3.22	27340.97	0.00	12036.90	3.98	11782.62	1.37	11773.38	0.92
153	28476.84	0.02	12151.88	4.17	26142.65	0.00	11718.79	4.34	11791.60	1.19	11747.51	2.02
154	34567.09	0.02	11881.35	5.36	27416.61	0.00	12027.18	3.33	11733.24	1.36	11733.24	0.63
155	29260.44	0.02	11949.13	3.97	25642.98	0.00	12032.87	3.48	11725.94	0.63	11705.04	1.05
156	30515.66	0.02	11924.38	3.80	23057.83	0.00	11722.38	2.30	11824.58	0.97	11766.58	1.77
157	35880.79	0.02	11779.18	4.55	25076.22	0.00	11809.17	2.45	11682.05	2.48	11671.19	1.75
158	28915.96	0.02	12183.82	10.56	29610.29	0.00	11951.11	3.53	11732.13	2.97	11708.30	0.69
159	28824.27	0.02	12119.10	4.63	26413.99	0.00	11850.08	3.19	11706.51	1.08	11706.51	0.64
160	30126.70	0.00	11973.74	10.89	27988.27	0.00	12057.67	5.47	11724.96	0.69	11722.75	0.83
161	28838.85	0.02	11906.65	6.78	31180.45	0.00	11811.79	5.02	11795.08	1.06	11768.73	1.84
162	28654.02	0.02	12142.04	4.98	20985.70	0.00	11814.76	3.14	11741.27	1.11	11741.27	0.61
163	33786.32	0.02	12039.82	6.73	26933.91	0.00	11962.06	3.77	11683.06	1.50	11683.06	0.70
164	30713.42	0.00	12156.73	7.11	27137.39	0.00	11876.19	3.09	11832.22	1.50	11832.22	0.64
165	27299.33	0.00	12077.60	3.86	26549.55	0.00	11732.85	7.75	11742.25	1.33	11734.52	1.14
166	29771.06	0.02	12095.13	4.72	27934.48	0.00	11886.49	2.69	11736.13	0.83	11734.60	0.83
167	27755.98	0.02	12078.17	2.28	31165.47	0.00	11995.85	2.53	11900.17	1.13	11788.51	2.03
168	26421.42	0.00	12079.77	4.06	22442.57	0.00	11785.69	3.44	11791.96	0.72	11749.28	1.84
169	30122.46	0.00	12085.06	5.09	25997.09	0.00	11781.88	4.67	11766.47	1.23	11701.39	1.14
170	26912.19	0.00	12014.40	2.91	28077.79	0.00	11939.02	4.94	11862.60	1.11	11808.72	1.61
171	29296.56	0.02	12159.10	4.33	28025.19	0.00	11815.69	2.23	11730.44	2.00	11725.41	0.81
172	26890.12	0.00	12062.32	6.14	27194.19	0.00	11865.87	2.67	11773.32	1.02	11744.83	1.20
173	26589.10	0.00	11994.83	2.83	30920.65	0.00	11978.85	7.69	11719.13	1.55	11711.48	1.92
174	28134.12	0.00	12024.22	6.44	22413.46	0.00	11775.20	4.83	11790.65	0.91	11754.69	1.17
175	27933.04	0.00	12050.48	4.64	24202.66	0.00	12152.48	3.30	11678.61	1.09	11678.61	0.66
176	33189.40	0.02	12088.70	9.64	27731.25	0.00	12084.96	5.34	11756.49	2.20	11753.61	0.67
177	28771.65	0.02	12263.95	4.59	25439.31	0.00	11703.07	5.86	11781.85	1.34	11682.10	2.03
178	29203.73	0.02	12098.83	5.11	28683.89	0.00	12065.33	1.92	11759.60	1.08	11745.32	2.17
179	27760.13	0.00	11963.15	3.94	27844.35	0.00	11779.81	1.94	11910.25	1.22	11867.68	0.78
180	29342.46	0.02	12090.53	5.61	28951.56	0.00	12034.80	3.97	11719.91	1.30	11713.42	1.53
181	25619.90	0.00	12038.01	6.19	23196.40	0.00	11712.91	3.56	11695.81	1.80	11691.96	0.97
182	31092.81	0.02	12022.00	7.09	27595.38	0.00	11719.62	1.98	11752.22	2.27	11740.40	0.75
183	34804.81	0.02	11968.11	4.30	23603.08	0.00	11878.79	2.97	11697.26	1.16	11697.26	0.70
184	31215.37	0.02	12021.86	4.92	30432.90	0.00	11682.39	9.19	11706.00	1.44	11706.00	0.66
185	28227.65	0.02	11987.76	6.16	28274.62	0.00	11768.17	1.92	11854.39	0.86	11854.39	0.67
186	29159.29	0.00	11933.42	5.78	28829.52	0.00	11916.57	5.52	11796.23	0.80	11772.21	1.75
187	36316.35	0.02	11950.39	9.42	23708.01	0.00	11692.17	4.09	11690.99	1.64	11689.28	0.88
188	30578.93	0.02	12049.02	4.34	28153.48	0.02	11743.43	3.41	11756.28	1.47	11742.11	0.83
189	30263.05	0.00	12036.57	5.06	26490.38	0.02	11882.15	4.72	11741.63	1.42	11735.58	1.12
190	31195.36	0.00	12111.53	3.20	29570.78	0.00	11843.31	3.48	11720.41	0.86	11720.41	0.66
191	29211.66	0.02	12058.76	3.09	27708.27	0.00	11750.86	3.37	11756.88	1.42	11756.88	0.72
192	35787.56	0.02	12009.90	9.34	31413.17	0.00	11959.50	2.70	11709.99	2.02	11690.91	1.80
193	30294.63	0.00	12061.32	5.17	26286.48	0.00	11913.29	3.77	11748.42	0.94	11748.33	0.61
194	30561.94	0.00	11745.60	8.09	26762.18	0.00	11737.88	5.05	11700.61	2.49	11699.39	0.75
195	28481.99	0.00	11982.15	7.39	29654.23	0.00	11754.07	4.88	11692.63	1.94	11692.63	0.64
196	27536.87	0.02	12168.65	5.01	26658.62	0.00	11740.98	4.27	11790.85	1.73	11790.85	0.62
197	30833.01	0.02	11911.65	4.58	25277.76	0.00	11815.34	6.94	11766.98	1.44	11753.77	1.55
198	27797.43	0.00	11979.65	4.03	30195.68	0.00	11930.86	5.69	11772.63	0.97	11745.11	1.44
199	27138.02	0.00	11903.12	3.59	26302.01	0.00	11739.15	2.84	11689.33	2.89	11689.29	0.95
200	27197.69	0.00	12079.84	4.58	27089.92	0.00	11815.63	2.14	11731.62	1.34	11726.26	0.77
201	28681.01	0.02	12195.09	5.89	24589.59	0.00	11785.95	3.55	11715.13	2.98	11701.04	1.52
202	28759.61	0.02	12019.24	6.73	24559.41	0.00	11703.67	3.66	11738.34	0.83	11738.34	0.70
203	35130.63	0.02	11791.39	3.55	21343.90	0.00	11748.49	2.00	11722.54	0.83	11722.54	0.63
204	28791.07	0.00	12158.72	3.47	20957.04	0.02	11754.40	2.06	11741.27	0.89	11741.27	0.58
205	39271.58	0.02	12053.91	4.87	24597.55	0.00	11783.17	4.16	11717.68	1.12	11717.68	0.64
206	31283.08	0.02	11790.45	7.45	25999.72	0.00	11745.54	3.16	11702.94	2.11	11695.64	1.39
207	27551.82	0.02	12041.17	2.98	25235.10	0.00	11708.76	2.81	11743.48	1.27	11728.86	1.09
208	31821.65	0.00	11898.82	3.44	23990.72	0.00	11804.01	5.34	11750.75	0.86	11716.03	2.09
209	34602.37	0.02	12167.18	6.02	21666.23	0.00	11765.76	3.33	11798.24	2.08	11796.38	0.84
210	27788.85	0.00	12175.64	3.91	20613.49	0.00	11756.82	3.89	11841.26	1.73	11802.99	1.31
211	33109.74	0.00	11827.58	5.06	28054.38	0.00	11753.35	3.22	11689.12	1.11	11689.12	0.64
212	33268.88	0.02	11854.40	2.95	29879.72	0.00	12032.99	3.09	11689.28	0.70	11689.28	0.61
213	27576.87	0.00	11844.71	8.06	25416.82	0.00	11740.31	5.20	11720.02	0.88	11702.89	1.08
214	39567.25	0.00	12477.85	4.31	24983.79	0.00	11755.61	2.95	11693.44	0.55	11685.86	0.84
215	28171.94	0.00	11998.47	4.78	20851.48	0.00	11706.23	3.16	11681.71	0.37	11681.71	0.66
216	26366.64	0.02	12071.99	7.28	20796.33	0.00	11739.87	2.28	11682.05	0.59	11682.05	0.64
217	31878.33	0.00	11847.90	5.56	28554.89	0.00	11828.88	2.77	11689.12	0.92	11689.12	0.67
218	29821.68	0.00	11999.99	3.48	28455.04	0.00	11972.32	1.97	11689.28	0.67	11689.28	0.59
219	31773.44	0.00	12145.68	2.83	24271.83	0.00	11887.05	2.61	11715.00	0.41	11692.11	1.88
220	28596.41	0.02	12077.30	2.67	23757.40	0.00	11716.73	2.91	11687.71	1.02	11687.71	0.59
221	27434.52	0.00	11951.06	4.11	21272.79	0.00	11748.83	6.17	11692.39	0.45	11692.39	0.70
222	29561.00	0.00	11861.42	7.39	20700.23	0.00	11706.02	4.56	11678.61	0.47	11678.61	0.64
223	37637.82	0.02	12101.51	8.25	25409.36	0.00	11736.91	2.81	11722.04	0.69	11722.04	0.69
224	30674.24	0.02	12618.26	4.95	26859.11	0.00	11860.46	5.92	11691.04	0.38	11681.71	1.44
225	28328.81	0.00	12146.07	9.47	24065.87	0.00	11721.19	4.30	11668.94	0.52	11668.94	0.73
226	35491.99	0.00	11835.09	6.63	24517.27	0.00	11834.38	2.92	11681.71	0.64	11681.71	0.62
227	34324.47	0.00	12013.93	6.84	21111.43	0.00	11718.45	3.66	11681.71	0.48	11681.71	0.61
228	28060.63	0.00	12098.28	3.30	21052.26	0.02	11800.45	4.11	11683.06	0.58	11683.06	0.69
229	30121.37	0.02	12021.30	3.31	28285.66	0.00	11921.23	4.45	11689.12	0.52	11689.12	0.69
230	29910.01	0.00	12105.16	3.16	27567.42	0.00	11801.12	2.56	11689.28	0.50	11681.71	0.89
231	30400.50	0.02	11809.72	3.06	23033.62	0.00	11712.31	3.17	11713.20	0.56	11696.11	0.73
232	29900.91	0.00	11791.58	4.86	24096.69	0.00	11757.65	3.91	11689.28	0.58	11681.71	1.27
233	30405.29	0.02	11887.25	5.34	22100.90	0.00	11759.92	3.92	11685.86	0.58	11685.86	0.66
234	28621.57	0.00	12131.76	3.64	20903.95	0.00	11724.67	3.39	11682.05	0.38	11682.05	0.67
235	26896.63	0.02	11963.41	3.72	28034.80	0.00	11707.08	4.64	11757.67	0.91	11727.11	1.70
236	27943.52	0.02	12026.49	8.17	27476.53	0.00	11828.79	4.62	11689.28	0.52	11689.28	0.67
237	37447.13	0.02	11953.40	4.47	25065.42	0.00	11702.14	2.84	11668.94	0.61	11668.94	0.69
238	29347.17	0.00	12118.76	6.34	24703.87	0.00	11719.20	3.38	11685.86	0.39	11685.86	0.64
239	27712.03	0.00	11995.27	7.12	21506.24	0.00	11734.24	3.77	11689.29	0.45	11689.29	0.66
240	25356.42	0.00	11833.10	8.12	21009.44	0.00	11761.53	2.59	11682.05	0.39	11682.05	0.67
241	27868.65	0.00	12000.04	4.75	28087.61	0.00	11703.10	4.94	11685.86	1.11	11685.86	0.66
242	32699.36	0.00	11999.74	6.72	27871.85	0.00	11928.75	7.13	11698.37	0.39	11682.86	1.02
243	34816.34	0.02	11956.84	6.58	24646.19	0.00	11722.87	3.75	11671.19	0.53	11671.19	0.62
244	28153.27	0.02	12087.11	5.00	25315.30	0.00	11772.38	5.30	11685.86	0.42	11685.86	0.61
245	28633.25	0.02	12176.01	6.20	21152.26	0.00	11758.39	2.14	11695.10	0.59	11695.10	0.72
246	38049.49	0.02	11839.44	3.94	20942.44	0.00	11719.17	4.42	11678.61	0.61	11678.61	0.64
247	29816.26	0.00	12218.77	5.02	29755.90	0.00	11758.68	3.62	11713.54	0.99	11700.67	1.39
248	28769.59	0.00	12072.32	4.52	28664.54	0.00	12003.99	2.98	11691.04	0.38	11681.71	0.69
249	27493.86	0.00	11996.71	6.75	24743.40	0.00	11859.37	1.91	11715.00	0.70	11692.11	1.56
250	29681.18	0.02	12055.46	5.02	25310.54	0.00	11936.18	2.70	11681.71	0.91	11681.71	0.67
251	27793.31	0.02	11884.10	6.92	21580.00	0.00	11742.70	1.39	11689.28	1.09	11689.28	0.95
252	36578.01	0.00	12817.19	3.98	21188.02	0.00	11755.52	2.72	11678.61	0.53	11678.61	0.72
253	28917.28	0.02	12167.29	2.52	26789.06	0.00	11788.40	5.28	11689.12	0.64	11689.12	0.66
254	29337.54	0.02	12185.19	4.73	26845.53	0.00	12072.01	8.00	11689.28	0.47	11681.71	1.23
255	37163.31	0.00	12242.86	8.64	25465.11	0.00	11755.13	2.16	11691.36	0.59	11664.55	0.84
256	30561.53	0.00	11994.28	4.05	23727.42	0.00	11733.30	3.41	11681.71	0.44	11681.71	0.63
257	28713.46	0.02	11966.36	8.39	24895.42	0.00	11722.84	3.52	11685.86	0.31	11685.86	0.67
258	35699.31	0.02	11897.76	7.66	18009.33	0.00	11743.70	3.97	11678.61	0.45	11678.61	0.66
259	26626.08	0.02	11868.85	8.91	26004.74	0.00	11758.02	6.23	11704.11	0.87	11704.11	0.66
260	28138.10	0.00	11866.39	3.89	26650.25	0.00	11856.67	3.19	11689.28	0.50	11674.55	0.81
261	38293.46	0.02	11741.23	11.73	27486.46	0.00	11740.84	3.31	11671.19	0.58	11671.19	0.64
262	39149.83	0.02	12177.25	3.92	24170.64	0.00	11710.34	3.17	11703.58	0.25	11689.53	0.64
263	29862.07	0.00	12189.41	4.80	25793.06	0.00	11721.43	2.89	11685.86	0.52	11685.86	0.67
264	29317.54	0.00	11911.04	6.25	18009.33	0.00	11730.71	3.66	11678.61	0.39	11660.12	1.06
265	26940.18	0.00	11977.81	5.69	25926.83	0.00	11718.00	4.38	11689.12	0.98	11689.12	0.67
266	38254.16	0.02	12064.40	3.94	27969.43	0.00	11739.23	4.83	11691.04	0.44	11681.71	0.81
267	26098.06	0.00	12040.65	3.50	24616.32	0.02	11746.97	1.52	11733.29	0.53	11715.28	0.84
268	26198.36	0.02	12052.31	5.73	23569.74	0.00	11689.11	3.95	11685.86	0.36	11685.86	0.66
269	27209.32	0.00	11962.80	13.56	25396.65	0.00	11765.01	2.17	11681.71	0.48	11681.71	0.62
270	30024.93	0.00	11973.94	9.44	18009.33	0.00	11751.70	5.11	11682.05	0.55	11682.05	0.62
271	28002.83	0.00	11909.58	5.83	28045.58	0.00	11821.62	1.91	11705.36	0.75	11700.84	1.27
272	37072.12	0.00	12095.11	6.89	24919.66	0.00	11767.36	2.83	11689.28	0.44	11681.71	0.66
273	30182.09	0.00	12081.51	4.78	25742.54	0.00	11739.68	2.13	11719.58	0.45	11701.64	1.39
274	28033.46	0.02	12256.78	3.36	24521.31	0.00	11699.85	2.52	11695.18	0.39	11685.86	1.13
275	31864.05	0.02	12166.92	4.75	23766.35	0.00	11770.52	4.52	11681.71	0.47	11681.71	0.58
276	36081.68	0.02	11972.30	4.20	18009.33	0.00	11706.44	4.28	11668.94	0.23	11668.94	0.70
277	30720.38	0.00	12150.76	3.97	26499.76	0.00	11712.84	4.58	11678.61	0.16	11678.61	0.64
278	29803.22	0.02	12326.45	5.48	25814.46	0.00	11707.48	2.25	11671.19	0.16	11671.19	0.72
279	29568.31	0.00	12031.54	4.05	23844.89	0.00	11779.52	2.87	11671.19	0.20	11671.19	0.61
280	26753.54	0.02	12114.93	5.62	22317.67	0.00	11738.84	3.16	11671.19	0.12	11671.19	0.66
281	26762.24	0.02	11932.76	4.91	25675.26	0.00	11977.28	5.13	11671.19	0.14	11671.19	0.67
282	27067.54	0.02	12027.42	10.95	18009.33	0.00	11861.02	2.22	11668.94	0.16	11668.94	0.70
283	37143.19	0.00	12382.87	9.41	25684.49	0.02	11748.20	6.02	11678.61	0.16	11678.61	0.58
284	36817.90	0.02	12140.60	5.02	28512.64	0.00	11743.16	3.25	11671.19	0.17	11671.19	0.67
285	34985.05	0.00	12103.99	7.73	24015.88	0.00	11739.72	2.38	11671.19	0.20	11671.19	0.70
286	30360.18	0.02	12095.28	5.48	26561.45	0.00	12131.18	4.37	11671.19	0.17	11671.19	0.66
287	30497.19	0.02	12020.61	7.33	25209.34	0.00	11759.51	4.87	11671.19	0.17	11671.19	0.64
288	29076.20	0.02	11914.60	6.69	21815.80	0.00	11711.25	6.19	11668.94	0.22	11668.94	0.70
289	31964.25	0.00	12178.61	3.80	22946.64	0.00	11735.47	4.06	11678.61	0.22	11678.61	0.52
290	28015.58	0.02	12078.21	3.50	18481.15	0.00	11783.06	2.48	11671.19	0.22	11671.19	0.67
291	38408.41	0.00	12125.60	6.03	17303.99	0.00	11718.73	1.66	11671.19	0.19	11671.19	0.67
292	30871.29	0.00	12071.31	3.42	24559.00	0.00	11739.64	3.30	11671.19	0.14	11671.19	0.61
293	26411.59	0.02	11916.51	3.20	25377.30	0.00	11783.05	1.58	11671.19	0.17	11671.19	0.66
294	37501.48	0.00	12102.40	4.30	24551.15	0.00	11707.47	4.03	11668.94	0.22	11668.94	0.73
295	38132.65	0.00	11830.92	3.23	22650.20	0.00	11743.00	4.08	11678.61	0.22	11678.61	0.72
296	27556.47	0.00	12012.67	6.03	18646.77	0.00	11718.62	2.03	11671.19	0.12	11671.19	0.66
297	35696.93	0.02	12336.65	5.95	17303.99	0.00	11716.19	1.38	11671.19	0.23	11671.19	0.72
298	27645.23	0.00	11971.79	11.95	23769.61	0.00	11725.86	2.66	11671.19	0.14	11671.19	0.66
299	32760.66	0.02	12097.35	3.20	24877.94	0.00	11734.42	6.00	11671.19	0.14	11671.19	0.67
300	26466.85	0.02	11973.57	2.78	23513.69	0.00	11783.81	6.97	11668.94	0.17	11668.94	0.61
301	31673.19	0.02	11938.69	6.33	22622.80	0.00	11768.91	2.16	11678.61	0.20	11678.61	0.66
302	29880.88	0.02	12075.29	3.97	18513.86	0.00	11752.75	2.77	11671.19	0.19	11671.19	0.64
303	27698.39	0.00	12003.33	5.37	17303.99	0.00	11692.94	2.48	11671.19	0.19	11671.19	0.67
304	28021.07	0.02	11971.67	7.44	24052.92	0.00	11782.55	3.88	11668.94	0.25	11668.94	0.58
305	30807.02	0.02	12201.53	5.92	23958.82	0.00	11771.23	3.42	11671.19	0.14	11671.19	0.61
306	31225.58	0.02	12002.64	2.55	24000.71	0.00	11714.87	4.75	11668.94	0.12	11668.94	0.72
307	39098.07	0.02	11855.93	7.67	24076.47	0.00	11822.66	4.84	11678.61	0.25	11678.61	0.67
308	28601.79	0.00	12236.14	4.66	18600.79	0.00	11704.80	1.86	11671.19	0.13	11671.19	0.67
309	30418.72	0.00	11900.18	4.00	17303.99	0.00	11739.92	2.41	11671.19	0.14	11671.19	0.63
310	31559.38	0.02	11998.08	3.05	24050.36	0.00	11864.97	4.30	11668.94	0.28	11668.94	0.67
311	30349.45	0.02	11998.82	3.19	24268.05	0.00	11762.67	2.81	11671.19	0.17	11671.19	0.70
312	26743.05	0.00	11962.34	3.08	22327.80	0.00	11713.77	4.83	11668.94	0.13	11668.94	0.64
313	27907.08	0.00	11965.13	4.02	22030.22	0.00	11717.27	2.31	11671.19	0.14	11671.19	0.67
314	24823.12	0.02	11961.27	5.42	18503.35	0.00	11758.43	4.17	11668.94	0.09	11668.94	0.63
315	28159.48	0.00	12072.24	8.02	17303.99	0.00	11688.72	5.70	11671.19	0.14	11671.19	0.61
316	27558.12	0.00	12038.47	4.59	27422.58	0.00	11864.32	3.36	11671.19	0.11	11671.19	0.66
317	35577.76	0.02	12029.82	6.48	24890.83	0.00	11758.78	2.89	11668.94	0.08	11668.94	0.55
318	27173.79	0.00	12130.04	3.67	23213.52	0.00	11714.70	6.41	11668.94	0.14	11668.94	0.62
319	26564.88	0.00	11849.72	3.59	22512.02	0.00	11909.82	5.45	11671.19	0.12	11671.19	0.66
320	27630.99	0.02	12007.15	5.45	18578.01	0.00	11711.41	3.08	11668.94	0.13	11668.94	0.69
321	32551.79	0.00	11994.77	3.27	17303.99	0.00	11750.30	2.20	11671.19	0.13	11671.19	0.66
322	28795.58	0.00	11867.08	7.25	24342.88	0.02	11683.14	3.58	11671.19	0.08	11671.19	0.58
323	30506.01	0.00	12019.00	3.08	23664.32	0.00	11680.97	4.39	11668.94	0.09	11668.94	0.66
324	35995.31	0.02	11751.14	6.95	23326.05	0.00	11723.75	4.75	11668.94	0.11	11668.94	0.66
325	36796.93	0.00	12178.93	3.41	22610.73	0.00	11719.98	4.97	11671.19	0.13	11671.19	0.66
326	30196.26	0.02	12081.39	5.33	19157.29	0.00	11736.35	3.56	11668.94	0.09	11668.94	0.69
327	27735.41	0.02	11835.97	6.28	17303.99	0.00	11725.83	5.05	11671.19	0.13	11671.19	0.66
328	36021.71	0.02	11752.03	5.92	25803.79	0.00	11761.55	3.62	11671.19	0.11	11671.19	0.72
329	28220.61	0.02	12008.03	4.19	24408.70	0.00	11747.62	4.27	11668.94	0.08	11668.94	0.73
330	31789.25	0.02	12036.85	5.91	21366.67	0.00	11762.78	4.38	11668.94	0.11	11668.94	0.67
331	27287.36	0.02	11965.96	6.37	23147.63	0.00	11715.26	3.84	11671.19	0.11	11671.19	0.67
332	34125.08	0.02	11894.77	6.97	18738.64	0.00	11740.85	2.44	11668.94	0.11	11668.94	0.62
333	29805.61	0.02	12058.18	7.34	17303.99	0.00	11709.55	2.44	11671.19	0.09	11671.19	0.63
334	27718.60	0.00	11967.77	6.75	25891.86	0.00	11744.91	3.22	11671.19	0.13	11671.19	0.67
335	36046.70	0.00	11967.73	8.50	24734.47	0.00	11754.54	1.89	11668.94	0.05	11668.94	0.72
336	35470.33	0.00	11831.20	7.86	25026.22	0.00	11748.23	5.95	11668.94	0.11	11668.94	0.61
337	28814.83	0.00	11989.07	4.39	17966.17	0.00	11772.77	1.95	11671.19	0.08	11671.19	0.67
338	34324.64	0.00	11815.33	10.20	18736.37	0.00	11753.31	2.66	11668.94	0.11	11668.94	0.69
339	35727.30	0.00	11814.28	8.47	17520.47	0.00	11680.97	2.78	11671.19	0.11	11671.19	0.64
340	27672.10	0.02	11944.58	8.95	17303.99	0.00	11693.95	3.11	11671.19	0.11	11671.19	0.67
341	34140.71	0.00	11895.46	7.41	25089.69	0.00	11707.51	4.00	11668.94	0.08	11668.94	0.59
342	41340.09	0.00	12084.10	5.33	25550.87	0.00	11719.84	2.97	11668.94	0.11	11668.94	0.69
343	30540.69	0.00	11985.32	6.81	18217.31	0.00	11743.93	2.56	11671.19	0.11	11671.19	0.63
344	26828.39	0.00	11880.99	5.05	18957.96	0.00	11761.27	2.66	11668.94	0.09	11668.94	0.67
345	26791.17	0.00	12123.54	3.05	17520.47	0.00	11752.73	5.06	11671.19	0.08	11671.19	0.61
346	27676.68	0.02	11699.80	12.86	17303.99	0.00	11697.38	2.13	11671.19	0.11	11671.19	0.63
347	33828.22	0.02	11774.32	4.53	23775.58	0.00	11721.33	3.28	11668.94	0.08	11668.94	0.67
348	35571.06	0.00	12330.17	2.56	24700.92	0.00	11822.67	2.73	11668.94	0.11	11668.94	0.63
349	27973.45	0.00	11960.78	3.27	17826.25	0.00	11778.33	1.61	11671.19	0.14	11671.19	0.63
350	30897.48	0.02	12137.82	3.88	18546.75	0.00	11702.98	3.23	11668.94	0.09	11668.94	0.66
351	27619.96	0.02	12018.85	5.84	17520.47	0.02	11680.97	3.69	11671.19	0.14	11671.19	0.67
352	29884.95	0.02	12164.89	4.91	17303.99	0.00	11692.45	3.78	11671.19	0.09	11671.19	0.67
353	31164.47	0.00	12035.53	3.77	26881.47	0.00	11761.65	3.19	11668.94	0.06	11668.94	0.67
354	27606.93	0.02	12442.90	4.03	23948.89	0.00	11748.71	2.19	11668.94	0.11	11668.94	0.77
355	29061.64	0.02	12075.73	6.02	18213.37	0.02	11783.07	1.27	11671.19	0.14	11671.19	0.64
356	28344.25	0.00	12023.27	8.27	18687.20	0.00	11735.57	2.69	11668.94	0.14	11668.94	0.69
357	28335.00	0.02	12074.35	5.11	17520.47	0.00	11715.99	1.91	11671.19	0.09	11671.19	0.62
358	28812.06	0.02	12045.89	6.28	17303.99	0.00	11725.10	3.67	11671.19	0.08	11671.19	0.66
359	37338.70	0.00	12021.02	8.44	25070.34	0.00	11780.88	4.09	11668.94	0.09	11668.94	0.69
360	30776.21	0.00	11936.63	5.52	27494.56	0.00	11730.93	4.17	11668.94	0.12	11668.94	0.62
361	27077.10	0.02	11942.16	7.61	18119.43	0.00	11767.13	2.09	11671.19	0.14	11671.19	0.63
362	36978.99	0.02	11857.65	6.89	18508.97	0.00	11758.30	2.48	11668.94	0.13	11668.94	0.63
363	29226.31	0.02	11909.93	5.83	17520.47	0.00	11705.17	4.09	11671.19	0.14	11671.19	0.64
364	27231.55	0.02	12092.43	4.44	21360.41	0.00	11703.42	4.34	11671.19	0.09	11671.19	0.66
365	27276.28	0.00	11884.94	3.31	17520.47	0.00	11689.82	2.77	11668.94	0.09	11668.94	0.64
366	29331.99	0.00	11874.74	3.61	17594.13	0.00	11688.72	3.73	11668.94	0.08	11668.94	0.59
367	35726.39	0.00	12059.40	7.38	16946.03	0.00	11716.36	1.73	11671.19	0.16	11671.19	0.70
368	29221.91	0.00	11967.47	8.98	15845.39	0.00	11732.45	3.70	11668.94	0.09	11668.94	0.72
369	30183.75	0.00	11945.34	5.23	15694.81	0.00	11700.15	1.75	11671.19	0.11	11671.19	0.59
370	28117.10	0.02	11978.79	11.67	21852.34	0.00	11722.21	2.98	11671.19	0.08	11671.19	0.67
371	36660.47	0.02	12037.13	5.66	17520.47	0.00	11780.37	2.63	11668.94	0.08	11668.94	0.72
372	39951.10	0.00	12071.38	5.16	17594.13	0.00	11707.98	2.48	11668.94	0.14	11668.94	0.63
373	29263.77	0.02	12006.43	2.12	16946.03	0.00	11703.42	3.09	11671.19	0.11	11671.19	0.72
374	27242.75	0.02	12087.92	4.50	15845.39	0.00	11680.97	2.98	11668.94	0.06	11668.94	0.66
375	28050.11	0.02	12078.55	2.59	15694.81	0.00	11690.87	1.64	11671.19	0.09	11671.19	0.66
376	28020.77	0.00	11968.59	5.38	21336.68	0.00	11702.02	4.38	11671.19	0.12	11671.19	0.62
377	30633.87	0.01	12098.17	4.49	17520.47	0.00	11680.97	3.48	11668.94	0.06	11668.94	0.56
378	29346.41	0.00	12013.59	2.22	17594.13	0.00	11698.68	2.64	11668.94	0.14	11668.94	0.67
379	30277.76	0.00	12008.01	3.22	16946.03	0.00	11720.83	2.33	11671.19	0.16	11671.19	0.75
380	38167.51	0.02	11834.61	7.06	15845.39	0.00	11826.97	2.47	11668.94	0.09	11668.94	0.62
381	29102.05	0.02	12084.63	4.88	15694.81	0.00	11692.94	2.97	11671.19	0.13	11671.19	0.69
382	28273.96	0.00	12182.22	2.63	22303.93	0.00	11768.82	1.86	11671.19	0.13	11671.19	0.66
383	28465.94	0.00	12251.79	3.11	17520.47	0.00	11729.44	1.83	11668.94	0.06	11668.94	0.72
384	35344.75	0.02	12019.45	5.64	17594.13	0.00	11716.43	2.45	11668.94	0.09	11668.94	0.59
385	27467.97	0.02	11789.11	3.58	16946.03	0.00	11739.71	2.33	11671.19	0.13	11671.19	0.69
386	28257.20	0.02	12096.03	3.31	15845.39	0.00	11724.90	1.66	11668.94	0.06	11668.94	0.59
387	27430.95	0.00	11931.67	5.89	15694.81	0.00	11707.03	2.97	11671.19	0.14	11671.19	0.67
388	29816.77	0.00	11843.93	3.80	20955.13	0.00	11689.28	3.03	11671.19	0.12	11671.19	0.62
389	28137.16	0.02	12094.71	4.88	16466.06	0.00	11774.47	6.08	11668.94	0.06	11668.94	0.67
390	36930.56	0.00	11993.96	7.20	16541.15	0.00	11699.73	2.92	11668.94	0.08	11668.94	0.69
391	25542.64	0.01	12048.13	2.66	17083.15	0.00	11733.16	1.87	11671.19	0.08	11671.19	0.66
392	30413.14	0.00	11917.84	4.09	15761.86	0.00	11970.41	3.56	11668.94	0.09	11668.94	0.72
393	37676.64	0.00	12228.88	3.38	16592.04	0.00	11734.61	1.77	11671.19	0.13	11671.19	0.63
394	29088.79	0.00	12034.36	5.89	14806.48	0.00	11690.25	1.25	11671.19	0.13	11671.19	0.67
395	32659.46	0.00	12083.79	5.67	16466.06	0.02	11723.17	5.59	11668.94	0.09	11668.94	0.67
396	29380.55	0.02	12520.54	4.33	16541.15	0.00	11709.55	3.86	11668.94	0.11	11668.94	0.63
397	36263.83	0.00	11765.34	5.49	17083.15	0.00	11680.97	2.94	11671.19	0.11	11671.19	0.69
398	30611.55	0.00	12006.34	3.88	15761.86	0.00	11746.50	5.88	11668.94	0.11	11668.94	0.66
399	31616.95	0.00	12010.42	4.63	16592.04	0.00	11722.95	1.50	11671.19	0.11	11671.19	0.67
400	30418.91	0.00	11935.84	5.58	14806.48	0.00	11724.50	1.27	11671.19	0.12	11671.19	0.66
